Using Homomorphic hashes in coded blockchains

One of the scalability issues of blockchains is the increase of their sizes which can prevent users from storing them and thus from contributing to the decentralization effort. Recent works developed the concept of coded blockchains, which allow users to store only some coded fragments of the blockchains. However, this solution is not protected against malicious nodes that can propagate erroneous coded fragments. We propose in the paper to add homomorphic hashes to this system. This allows for instantaneous detection of erroneous fragments and thus avoids decoding with wrong data. We describe the integration of this mechanism in coded blockchains and we evaluate its complexity theoretically and by simulation.

==> data/data_aux_block_gene_verif_1Mo_degre4.txt <==
0.2196451 0.0004893 4
0.0283185 0.0004735 32
0.0134508 0.0004329 64
0.0066768 0.0004788 128
0.0031611 0.0004983 256

==> data/data_aux_block_gene_verif_1Mo_degrek.txt <==
0.2285783 0.0005626 4
0.0290592 0.0004607 32
0.0136166 0.0067781 64
0.0071901 0.0145386 128
0.0033437 0.0296552 256




==> data/data_aux_block_gene_verif_32ko_degre4.txt <==
0.006608 0.0004671 4
0.0009578 0.0004621 32
0.0004588 0.0004584 64
0.0002297 0.0004649 128





==> data/data_aux_block_gene_verif_32ko_degrek.txt <==
0.006991 0.0004631 4
0.000826 0.0004392 32
0.0004214 0.0072202 64
0.0002331 0.0143762 128



==> data/data_aux_block_time_1Mo_degre4.txt <==
0.0028724 4
0.0006237 32
0.0005388 64
0.0003848 128
0.00041201 256


==> data/data_aux_block_time_1Mo_degrek.txt <==
0.0028724 4
0.0022109 32
0.0018989 64
0.0017849 128
0.0019246 256




==> data/data_aux_block_time_32ko_degre4.txt <==
0.0003733 4
0.0002908 32
0.0002626 64
0.000267 128



==> data/data_aux_block_time_32ko_degrek.txt <==
0.000388 4
0.0003263 32
0.0003172 64
0.0003482 128



==> data/data_hash_time_1Mo.txt <==
3.097438 4
3.040627 32
3.120657 64
3.187216 128
3.166916 256


==> data/data_hash_time_32ko.txt <==
0.111463 4
0.096748 32
0.105746 64
0.113443 128

